Optical Cluster Cosmology with SDSS redMaPPer clusters and HSC-Y3 lensing measurements

We present cosmology results obtained from a blind joint analysis of the abundance, projected clustering, and weak lensing of galaxy clusters measured from the Sloan Digital Sky Survey (SDSS) redMaPPer cluster catalog and the Hyper-Suprime Cam (HSC) Year3 shape catalog. We present a full-forward model for the cluster observables, which includes empirical modeling for the anisotropic boosts on the lensing and clustering signals of optical clusters. We validate our analysis via mock cluster catalogs which include observational systematics, such as the projection effect and the effect of baryonic feedback, and find that our analysis can robustly constrain cosmological parameters in an unbiased manner without any informative priors on our model parameters. The joint analysis of our observables in the context of the flat $\Lambda$CDM model results in cosmological constraints for $S_8\equiv \sigma_8 \sqrt{\Omega_{\rm m} / 0.3}=0.816^{+0.041}_{-0.039}$. Our result is consistent with the $S_8$ inference from other cosmic microwave background- and large scale structure-based cosmology analyses, including the result from the \emph{Planck} 2018 primary CMB analysis.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
